Low-Mass Star Forming Cores in the GF9 Filament

We carried out an unbiased mapping survey of dense molecular cloud cores traced by the NH3 (1,1) and (2,2) inversion lines in the GF9 filament which contains an extremely young low-mass protostar GF9-2 (Furuya et al. 2006, ApJ, 653, 1369). The survey was conducted using the Nobeyama 45m telescope over a region of ~1.5 deg with an angular resolution of 73". The large-scale map revealed that the filament contains at least 7 dense cores, as well as 3 possible ones, located at regular intervals of ~0.9 pc. Our analysis shows that these cores have kinetic temperatures of $\lesssim$ 10 K and LTE-masses of 1.8 -- 8.2 Msun, making them typical sites of low-mass star formation. All the identified cores are likely to be gravitationally unstable because their LTE-masses are larger than their virial masses. Since the LTE-masses and separations of the cores are consistent with the Jeans masses and lengths, respectively, for the low-density ambient gas, we argue that the identified cores have formed via the gravitational fragmentation of the natal filamentary cloud.

==> abst4astroph.txt <==
Low-Mass Star Forming Cores in the GF9 Filament

Ray S. Furuya, Yoshimi Kitamura, and Hiroko Shinnaga

We carried out an unbiased mapping survey of dense molecular 
cloud cores traced by the NH3 (1,1) and (2,2) inversion lines in 
the GF9 filament which contains an extremely young low-mass 
protostar GF9-2 (Furuya et al. 2006, ApJ, 653, 1369).
The survey was conducted using the Nobeyama 45m telescope
over a region of ~1.5 deg with an angular resolution of 73".
The large-scale map revealed that the filament contains at least 
7 dense cores, as well as 3 possible ones, located at regular 
intervals of ~0.9 pc.
Our analysis shows that these cores have
kinetic temperatures of $\lesssim$ 10\,K and LTE-masses of 1.8 -- 8.2 Msun,
making them typical sites of low-mass star formation.
All the identified cores are likely to be gravitationally unstable
because their LTE-masses are larger than their virial masses.
Since the LTE-masses and separations of the cores are consistent with
the Jeans masses and lengths, respectively, for the
low-density ambient gas,
we argue that the identified cores have formed via the gravitational
fragmentation of the natal filamentary cloud.

